Adversarial Robustness for Deep Learning-based Wildfire Prediction Models

Rapidly growing wildfires have recently devastated societal assets, exposing a critical need for early warning systems to expedite relief efforts. Smoke detection using camera-based Deep Neural Networks (DNNs) offers a promising solution for wildfire prediction. However, the rarity of smoke across time and space limits training data, raising model overfitting and bias concerns. Current DNNs, primarily Convolutional Neural Networks (CNNs) and transformers, complicate robustness evaluation due to architectural differences. To address these challenges, we introduce WARP (Wildfire Adversarial Robustness Procedure), the first model-agnostic framework for evaluating wildfire detection models' adversarial robustness. WARP addresses inherent limitations in data diversity by generating adversarial examples through image-global and -local perturbations. Global and local attacks superimpose Gaussian noise and PNG patches onto image inputs, respectively; this suits both CNNs and transformers while generating realistic adversarial scenarios. Using WARP, we assessed real-time CNNs and Transformers, uncovering key vulnerabilities. At times, transformers exhibited over 70% precision degradation under global attacks, while both models generally struggled to differentiate cloud-like PNG patches from real smoke during local attacks. To enhance model robustness, we proposed four wildfire-oriented data augmentation techniques based on WARP's methodology and results, which diversify smoke image data and improve model precision and robustness. These advancements represent a substantial step toward developing a reliable early wildfire warning system, which may be our first safeguard against wildfire destruction.

==> data/rtdetr_map_loss_normalized.txt <==
0.001 -0.02
0.002 -0.43
0.003 -0.65
0.004 0.3
0.005 0.39
0.006 -0.89
0.007 -0.11
0.008 0.79
0.009 -0.35
0.01 -0.11
0.011 -0.67
0.012 -0.66
0.013 -0.75
0.014 0.91
0.015 0.87
0.016 -0.13
0.017 0.93
0.018 0.01
0.019 0.87
0.02 1.64
0.021 -1.07
0.022 -0.6
0.023 -0.91
0.024 1.12
0.025 0.23
0.026 -0.19
0.027 2.72
0.028 3.01
0.029 2.7
0.03 0.46
0.031 0.19
0.032 -0.51
0.033 1.11
0.034 -0.62
0.035 2.13
0.036 2.43
0.037 1.52
0.038 2.1
0.039 2.22
0.04 2.25
0.041 4.43
0.042 3.18
0.043 4.43
0.044 1.93
0.045 3.68
0.046 0.44
0.047 1.92
0.048 3.58
0.049 7.1
0.05 7.18
0.051 4.86
0.052 7.1
0.053 4.54
0.054 4.75
0.055 6.43
0.056 6.13
0.057 5.13
0.058 5.78
0.059 10.78
0.06 8.99
0.061 9.27
0.062 10.31
0.063 14.28
0.064 12.05
0.065 11.34
0.066 18.51
0.067 15.51
0.068 16.93
0.069 16.56
0.07 13.1
0.071 16.65
0.072 19.44
0.073 16.4
0.074 17.53
0.075 18.66
0.076 20.64
0.077 20.31
0.078 18.89
0.079 19.98
0.08 22.99
0.081 22.98
0.082 24.08
0.083 22.79
0.084 19.22
0.085 29.45
0.086 25.03
0.087 23.69
0.088 24.39
0.089 25.12
0.09 28.87
0.091 28.4
0.092 22.27
0.093 27.2
0.094 29.29
0.095 30.47
0.096 27.35
0.097 29.91
0.098 30.4
0.099 30.11
0.1 30.81
0.101 34.82
0.102 34.1
0.103 33.61
0.104 36.1
0.105 32.7
0.106 33.02
0.107 35.65
0.108 35.89
0.109 34.14
0.11 36.66
0.111 37.53
0.112 38.33
0.113 39.41
0.114 40.82
0.115 41.21
0.116 42.4
0.117 42.12
0.118 44.26
0.119 46.62
0.12 44.11
0.121 41.09
0.122 45.48
0.123 49.04
0.124 42.78
0.125 47.21
0.126 45.81
0.127 48.95
0.128 43.96
0.129 50.78
0.13 50.81
0.131 50.81
0.132 54.18
0.133 55.23
0.134 55.4
0.135 54.03
0.136 49.91
0.137 55.52
0.138 54.16
0.139 54.44
0.14 55.04
0.141 57.04
0.142 58.63
0.143 56.89
0.144 59.82
0.145 56.62
0.146 59.9
0.147 61.09
0.148 59.58
0.149 62.16
0.15 61.71
0.151 61.78
0.152 64.21
0.153 61.8
0.154 64.76
0.155 62.91
0.156 61.24
0.157 64.3
0.158 64.61
0.159 66.66
0.16 67.37
0.161 65.0
0.162 66.83
0.163 66.44
0.164 66.78
0.165 69.81
0.166 68.61
0.167 70.54
0.168 70.93
0.169 70.38
0.17 70.73
0.171 73.55
0.172 75.18
0.173 75.53
0.174 74.49
0.175 73.52
0.176 71.81
0.177 74.53
0.178 74.43
0.179 73.64
0.18 74.97
0.181 76.84
0.182 78.0
0.183 76.39
0.184 78.39
0.185 79.12
0.186 81.11
0.187 81.08
0.188 79.35
0.189 80.96
0.19 79.98
0.191 79.61
0.192 80.87
0.193 82.02
0.194 80.94
0.195 84.41
0.196 83.61
0.197 82.36
0.198 85.28
0.199 83.77
0.2 84.21
0.201 84.38
0.202 85.04
0.203 85.06
0.204 85.71
0.205 86.39
0.206 87.13
0.207 86.91
0.208 87.63
0.209 87.96
0.21 88.72
0.211 88.14
0.212 87.61
0.213 88.12
0.214 88.46
0.215 89.25
0.216 89.38
0.217 90.17
0.218 90.3
0.219 91.07
0.22 89.99
0.221 89.96
0.222 91.56
0.223 91.64
0.224 91.58
0.225 91.22
0.226 91.16
0.227 91.9
0.228 92.18
0.229 92.63
0.23 92.73
0.231 92.64
0.232 91.52
0.233 92.25
0.234 93.71
0.235 93.49
0.236 92.72
0.237 94.16
0.238 93.0
0.239 94.2
0.24 94.23
0.241 94.48
0.242 93.81
0.243 94.22
0.244 94.57
0.245 94.25
0.246 94.72
0.247 94.8
0.248 94.83
0.249 94.73
0.25 95.18
0.251 94.71
0.252 95.36
0.253 94.88
0.254 95.58
0.255 96.09
0.256 95.63
0.257 95.94
0.258 95.77
0.259 95.04
0.26 94.93
0.261 95.32
0.262 95.84
0.263 96.08
0.264 95.86
0.265 95.76
0.266 96.12
0.267 95.95
0.268 95.85
0.269 96.15
0.27 96.45
0.271 96.17
0.272 96.51
0.273 96.23
0.274 96.61
0.275 96.63
0.276 97.2
0.277 97.05
0.278 97.25
0.279 96.82
0.28 96.81
0.281 97.49
0.282 97.49
0.283 97.17
0.284 97.02
0.285 97.3
0.286 97.23
0.287 97.01
0.288 97.62
0.289 97.61
0.29 97.42
0.291 97.52
0.292 97.49
0.293 97.53
0.294 97.74
0.295 97.75
0.296 97.58
0.297 97.81
0.298 97.94
0.299 97.94
0.3 97.72
0.301 98.12
0.302 97.74
0.303 98.44
0.304 98.26
0.305 98.01
0.306 97.86
0.307 98.33
0.308 98.37
0.309 98.02
0.31 98.12
0.311 98.4
0.312 98.26
0.313 98.21
0.314 98.49
0.315 98.5
0.316 98.24
0.317 98.27
0.318 98.48
0.319 98.55
0.32 98.43
0.321 98.71
0.322 98.68
0.323 98.48
0.324 98.68
0.325 98.67
0.326 98.79
0.327 98.73
0.328 98.98
0.329 98.66
0.33 98.87
0.331 98.85
0.332 98.69
0.333 98.84
0.334 98.89
0.335 99.01
0.336 99.25
0.337 98.98
0.338 99.19
0.339 99.09
0.34 99.04
0.341 98.9
0.342 99.08
0.343 99.18
0.344 99.25
0.345 99.35
0.346 99.25
0.347 99.31
0.348 99.02
0.349 99.26
0.35 99.01
0.351 99.18
0.352 99.22
0.353 99.06
0.354 99.47
0.355 99.24
0.356 99.36
0.357 99.28
0.358 99.45
0.359 99.47
0.36 99.44
0.361 98.89
0.362 99.15
0.363 99.38
0.364 99.37
0.365 99.44
0.366 99.33
0.367 99.52
0.368 99.55
0.369 99.38
0.37 99.23
0.371 99.33
0.372 99.49
0.373 99.63
0.374 99.44
0.375 99.54
0.376 99.53
0.377 99.46
0.378 99.38
0.379 99.48
0.38 99.6
0.381 99.5
0.382 99.62
0.383 99.52
0.384 99.5
0.385 99.43
0.386 99.59
0.387 99.69
0.388 99.5
0.389 99.45
0.39 99.13
0.391 99.62
0.392 99.49
0.393 99.52
0.394 99.6
0.395 99.7
0.396 99.56
0.397 99.68
0.398 99.52
0.399 99.59
0.4 99.1


==> data/yolov8_map_loss_normalized.txt <==
0.001 1.08
0.002 0.94
0.003 1.64
0.004 1.05
0.005 1.71
0.006 2.09
0.007 0.82
0.008 1.84
0.009 1.52
0.01 1.93
0.011 2.54
0.012 1.42
0.013 0.76
0.014 1.74
0.015 0.44
0.016 -0.1
0.017 2.19
0.018 2.18
0.019 0.8
0.02 -0.33
0.021 3.28
0.022 3.31
0.023 1.57
0.024 1.98
0.025 -0.5
0.026 1.67
0.027 1.44
0.028 2.46
0.029 2.41
0.03 0.87
0.031 3.64
0.032 3.31
0.033 5.82
0.034 2.1
0.035 1.71
0.036 3.23
0.037 2.9
0.038 2.86
0.039 4.45
0.04 2.51
0.041 3.5
0.042 5.94
0.043 4.73
0.044 2.18
0.045 3.13
0.046 5.29
0.047 6.45
0.048 7.58
0.049 10.0
0.05 6.76
0.051 6.03
0.052 6.79
0.053 8.81
0.054 8.25
0.055 3.4
0.056 9.52
0.057 5.82
0.058 6.78
0.059 10.71
0.06 8.87
0.061 8.38
0.062 14.01
0.063 7.18
0.064 9.4
0.065 11.25
0.066 8.99
0.067 11.39
0.068 11.05
0.069 12.93
0.07 12.21
0.071 9.46
0.072 7.58
0.073 8.78
0.074 8.68
0.075 7.48
0.076 11.35
0.077 10.77
0.078 13.7
0.079 14.36
0.08 13.9
0.081 12.74
0.082 15.58
0.083 12.77
0.084 17.52
0.085 17.44
0.086 10.51
0.087 14.89
0.088 18.48
0.089 17.69
0.09 20.38
0.091 15.3
0.092 15.55
0.093 12.72
0.094 19.6
0.095 21.82
0.096 22.23
0.097 21.41
0.098 19.63
0.099 24.63
0.1 21.5
0.101 21.67
0.102 21.39
0.103 25.79
0.104 18.29
0.105 22.22
0.106 23.69
0.107 28.82
0.108 24.5
0.109 24.83
0.11 25.84
0.111 31.17
0.112 27.25
0.113 29.73
0.114 24.57
0.115 29.5
0.116 29.85
0.117 27.49
0.118 31.49
0.119 32.64
0.12 29.9
0.121 27.68
0.122 35.0
0.123 32.16
0.124 31.0
0.125 28.56
0.126 31.39
0.127 34.78
0.128 34.09
0.129 30.08
0.13 35.65
0.131 32.33
0.132 35.45
0.133 36.51
0.134 39.18
0.135 35.67
0.136 39.04
0.137 37.11
0.138 39.86
0.139 38.15
0.14 40.25
0.141 37.64
0.142 33.8
0.143 41.65
0.144 41.62
0.145 41.04
0.146 40.79
0.147 38.79
0.148 42.56
0.149 43.51
0.15 42.34
0.151 44.87
0.152 43.11
0.153 43.54
0.154 46.53
0.155 48.68
0.156 45.13
0.157 43.47
0.158 44.49
0.159 42.0
0.16 45.38
0.161 43.65
0.162 44.87
0.163 44.53
0.164 49.26
0.165 46.6
0.166 47.52
0.167 46.68
0.168 50.57
0.169 45.78
0.17 51.41
0.171 45.27
0.172 50.62
0.173 52.69
0.174 49.96
0.175 46.01
0.176 48.62
0.177 44.96
0.178 57.26
0.179 50.87
0.18 50.38
0.181 53.16
0.182 51.35
0.183 55.15
0.184 43.24
0.185 54.94
0.186 57.24
0.187 53.58
0.188 52.95
0.189 51.76
0.19 55.78
0.191 52.89
0.192 55.45
0.193 57.97
0.194 57.55
0.195 51.73
0.196 57.68
0.197 53.99
0.198 56.9
0.199 56.1
0.2 53.41
0.201 56.57
0.202 58.26
0.203 62.02
0.204 57.19
0.205 62.29
0.206 60.01
0.207 55.84
0.208 58.98
0.209 58.56
0.21 58.21
0.211 56.13
0.212 55.72
0.213 58.3
0.214 56.86
0.215 62.52
0.216 60.55
0.217 59.51
0.218 56.76
0.219 61.69
0.22 59.79
0.221 61.37
0.222 61.87
0.223 58.18
0.224 60.07
0.225 60.29
0.226 64.81
0.227 57.63
0.228 64.6
0.229 60.18
0.23 64.96
0.231 64.72
0.232 62.98
0.233 64.92
0.234 66.9
0.235 66.75
0.236 67.16
0.237 62.81
0.238 65.15
0.239 68.08
0.24 67.95
0.241 66.36
0.242 65.29
0.243 65.42
0.244 69.15
0.245 63.81
0.246 68.36
0.247 68.24
0.248 68.54
0.249 66.09
0.25 71.28
0.251 63.84
0.252 71.36
0.253 61.55
0.254 66.25
0.255 65.26
0.256 64.1
0.257 68.52
0.258 67.26
0.259 69.81
0.26 66.99
0.261 65.9
0.262 69.11
0.263 71.74
0.264 71.7
0.265 67.83
0.266 68.84
0.267 72.58
0.268 71.08
0.269 74.17
0.27 72.18
0.271 74.98
0.272 67.4
0.273 72.94
0.274 71.05
0.275 70.09
0.276 70.49
0.277 72.09
0.278 74.52
0.279 72.33
0.28 72.44
0.281 74.29
0.282 70.84
0.283 65.49
0.284 68.24
0.285 66.08
0.286 72.47
0.287 63.95
0.288 77.33
0.289 72.76
0.29 70.33
0.291 71.16
0.292 71.83
0.293 75.4
0.294 71.0
0.295 73.97
0.296 78.82
0.297 69.96
0.298 70.26
0.299 79.46
0.3 74.34
0.301 75.61
0.302 73.89
0.303 71.08
0.304 73.46
0.305 72.25
0.306 73.64
0.307 78.07
0.308 77.06
0.309 75.5
0.31 73.16
0.311 76.29
0.312 70.73
0.313 69.37
0.314 72.09
0.315 80.19
0.316 76.84
0.317 78.57
0.318 75.81
0.319 77.44
0.32 75.91
0.321 80.93
0.322 75.28
0.323 80.23
0.324 71.03
0.325 77.42
0.326 76.89
0.327 79.19
0.328 76.63
0.329 79.1
0.33 76.44
0.331 80.05
0.332 77.74
0.333 84.04
0.334 74.99
0.335 78.07
0.336 77.25
0.337 85.16
0.338 76.31
0.339 80.79
0.34 78.32
0.341 78.81
0.342 75.98
0.343 79.28
0.344 78.49
0.345 81.62
0.346 79.27
0.347 79.73
0.348 79.6
0.349 80.81
0.35 80.48
0.351 78.5
0.352 81.78
0.353 83.97
0.354 83.59
0.355 80.47
0.356 81.84
0.357 77.42
0.358 87.21
0.359 78.65
0.36 82.02
0.361 82.83
0.362 86.21
0.363 82.35
0.364 79.79
0.365 86.3
0.366 81.76
0.367 85.36
0.368 82.26
0.369 85.71
0.37 85.93
0.371 89.98
0.372 90.15
0.373 86.08
0.374 85.01
0.375 81.68
0.376 89.39
0.377 82.44
0.378 83.89
0.379 84.39
0.38 86.37
0.381 83.49
0.382 84.5
0.383 84.5
0.384 88.05
0.385 86.9
0.386 85.39
0.387 88.01
0.388 86.71
0.389 85.46
0.39 87.88
0.391 87.38
0.392 90.25
0.393 92.3
0.394 90.22
0.395 90.37
0.396 86.13
0.397 88.91
0.398 91.38
0.399 87.35
0.4 90.15

